Self-Steering Deep Non-Linear Spatially Selective Filters for Efficient Extraction of Moving Speakers under Weak Guidance

Recent works on deep non-linear spatially selective filters demonstrate exceptional enhancement performance with computationally lightweight architectures for stationary speakers of known directions. However, to maintain this performance in dynamic scenarios, resource-intensive data-driven tracking algorithms become necessary to provide precise spatial guidance conditioned on the initial direction of a target speaker. As this additional computational overhead hinders application in resource-constrained scenarios such as real-time speech enhancement, we present a novel strategy utilizing a low-complexity tracking algorithm in the form of a particle filter instead. Assuming a causal, sequential processing style, we introduce temporal feedback to leverage the enhanced speech signal of the spatially selective filter to compensate for the limited modeling capabilities of the particle filter. Evaluation on a synthetic dataset illustrates how the autoregressive interplay between both algorithms drastically improves tracking accuracy and leads to strong enhancement performance. A listening test with real-world recordings complements these findings by indicating a clear trend towards our proposed self-steering pipeline as preferred choice over comparable methods.

==> images/images/preference_test/preference_test.tikz <==
\begin{tikzpicture}

% macros
\newcommand\plotStartX{0mm}
\newcommand\plotStartY{0mm}
\newcommand\plotHeight{2.5cm}
\newcommand\plotWidth{3.5cm}
\newcommand\plotOff{3mm}
\newcommand\majorTick{0.75mm}
\newcommand\minorTick{0.5mm}
\newcommand\tickXDist{6.75mm}
\newcommand\tickXOffY{-6mm}
\newcommand\tickXOffX{-4mm}
\newcommand\tickRotation{45}
\newcommand\descriptionOff{2mm}
\newcommand\legendXOff{1mm}
\newcommand\legendXStart{3mm}
\newcommand\legendHeight{3.5mm}
\newcommand\legendYOff{1.25mm}

\foreach \i / \j in {0/1, 1/0}{
    \pgfmathsetmacro{\plotIdx}{int(\j)}

    % place subplots
    \node[anchor=center] at (\plotStartX + 0.5 * \plotWidth, \plotStartY + 0.5 * \plotHeight + \i * \plotHeight + \i * \plotOff) {%
        \pgfimage[height=\plotHeight, width=\plotWidth]{images/preference_test/preference_test_\plotIdx.pdf} 
    };

    % experiment description
    \ifthenelse{\j = 0}{
        \def\description{The \textit{speech quality} of \\[0pt] our proposed method is \\[-2pt] preferable to the baseline.}
    }{
        \def\description{The \textit{suppression of the} \\[0pt] \textit{interfering speaker} of our \\[-2pt] proposed method is better.}
    }
    \newcommand\backH{1cm}
    \pgfmathsetlengthmacro{\backW}{0.925 * \plotWidth}
    \draw[fill=white, fill opacity=0.7, draw=none] 
  (\plotStartX+ \descriptionOff - 0.5mm, \plotStartY + 1 * \plotHeight + \i * \plotHeight + \i * \plotOff - 0.75mm) rectangle ++(\backW, -\backH);
    \node[text width=\plotWidth, align=left, anchor=north] at (\plotStartX + 0.5 * \plotWidth + \descriptionOff, \plotStartY + 1 * \plotHeight + \i * \plotHeight + \i * \plotOff) {%
        \footnotesize \enquote{\description}
    }; 

    % y-tick labels
    \pgfmathsetlengthmacro{\tickYDist}{\plotHeight / 10}
    \foreach \y in {0, ..., 10}{
        \pgfmathtruncatemacro\tmp{int(\y/2) * 2}
        \pgfmathsetmacro{\ylabel}{int(\y * 10)}
        \ifnum\tmp=\y
            \pgfmathsetmacro{\tickLen}{\majorTick}
            \node[anchor=east] at (\plotStartX, \plotStartY + \i * \plotHeight + \i * \plotOff + \y * \tickYDist) {\footnotesize \ylabel};
        \else
            \pgfmathsetmacro{\tickLen}{\minorTick}
        \fi
        \draw[line width=\tickWidth] (\plotStartX, \plotStartY + \i * \plotHeight + \i * \plotOff + \y * \tickYDist) --  (\plotStartX - \tickLen, \plotStartY + \i * \plotHeight + \i * \plotOff + \y * \tickYDist);
    }
    \node[anchor=center, rotate=90, yshift=7mm] at (\plotStartX, \plotStartY + \i * \plotHeight + \i * \plotOff + 0.5 * \plotHeight) {\footnotesize participants\,[\%]};
    
    % x-tick labels
    \pgfmathsetlengthmacro{\tickXDistOff}{
        0.5 * (\plotWidth - 4 * \tickXDist)
    }
    \foreach \x / \xlabel in {
        0 /  \parbox{2cm}{\centering strongly \\[-2pt] disagree},
        1 /  \parbox{2cm}{\centering disagree},
        2 /  \parbox{2cm}{\centering \hspace{1.5mm}neutral},
        3 /  \parbox{2cm}{\centering \hspace{3mm}agree},
        4 /  \parbox{2cm}{\centering strongly \\[-2pt] agree}
    }{
        \pgfmathsetmacro{\tickLen}{\majorTick}
        \draw[line width=\tickWidth] (\plotStartX + \x * \tickXDist + \tickXDistOff, \plotStartY + \i * \plotHeight + \i * \plotOff) --  (\plotStartX + \x * \tickXDist + \tickXDistOff,\plotStartY + \i * \plotHeight + \i * \plotOff - \tickLen );

        \ifthenelse{\i = 0}{
            \node[rotate=\tickRotation, align=center, anchor=center] at (\plotStartX + \x * \tickXDist + \tickXDistOff + \tickXOffX, \plotStartY + \tickXOffY) {\footnotesize \xlabel};
        }{}
    }

     % legend
    \ifthenelse{\i = 1}{
    \draw[draw, rounded corners=\rectEdge, line width=\tickWidth]
            (\plotStartX, \plotStartY+ \plotHeight+  \i * \plotHeight + \i * \plotOff + \legendYOff) rectangle (\plotStartX + \plotWidth, \plotStartY+ \plotHeight+  \i * \plotHeight + \i * \plotOff + \legendYOff + \legendHeight);
        \foreach \l / \legendName in {
            0/{\acs{pf}-\acs{rw}}, 1/{\acs{pf}-\acs{cv}}
        }{
            \node[anchor=west] at (\plotStartX + \legendXStart + \l * 0.5 * \plotWidth + \legendXOff, \plotStartY+ \plotHeight+  \i * \plotHeight + \i * \plotOff + \plotOff) {%
                \footnotesize \legendName
                };
            \ifthenelse{\l = 0}{
                \node[circle, draw=dark_gray, fill=white,
                  minimum size=0.5mm, scale=0.3] at (\plotStartX + \legendXStart + \l * 0.5 * \plotWidth, \plotStartY+ \plotHeight+  \i * \plotHeight + \i * \plotOff + \plotOff){};
            }{
                \node[star, star points=5, star point ratio=0.4, rotate=-35, draw=dark_gray, fill=white,
                minimum size=0.5mm, scale=0.5] at (\plotStartX + \legendXStart + \l * 0.5 * \plotWidth, \plotStartY+ \plotHeight+  \i * \plotHeight + \i * \plotOff + \plotOff){};
            }
        }
    }{}
} 
    
\end{tikzpicture}

==> images/images/self_pipeline/init_doa.tikz <==
\begin{tikzpicture}
% doa estimate
\newcommand\micW{1pt}
\newcommand\micRA{5mm}
\newcommand\micRB{4mm}
\newcommand\micRRA{3mm}
\newcommand\micRRB{2mm}
\newcommand\angleA{170}
\newcommand\angleB{-170}
\newcommand\arrayR{1mm}

% mic array
\foreach \angle in {0, 120, 240}{
    \pgfmathsetlengthmacro{\x}{\arrayR * cos(\angle)}
    \pgfmathsetlengthmacro{\y}{\arrayR * sin(\angle)}
    \fill[black] (\x, \y) circle (\arrowCircleWidth);
}
\draw[black] (0mm, 0mm) circle[radius=\arrayR];

% speaker
\pgfmathsetlengthmacro{\xposA}{\micRA * cos(\angleA)}
\pgfmathsetlengthmacro{\yposA}{\micRA * sin(\angleA)}
\pgfmathsetlengthmacro{\xposB}{\micRB * cos(\angleB)}
\pgfmathsetlengthmacro{\yposB}{\micRB * sin(\angleB)}
\draw [line width=0.1mm, color=black, dash pattern=on 1pt off 1pt] (0, 0) -- (\xposA, \yposA);
\draw [line width=0.1mm, color=black, dash pattern=on 1pt off 1pt] (0, 0) -- (\xposB, \yposB);
\draw [line width=0.1mm, color=black, dash pattern=on 1pt off 1pt] (0, 0) -- (0 + \micRB, 0);
\node[anchor=west] at (\micRB, 0mm) {\tiny 0°};
\draw[line width=0.2mm, tab_blue] (\micRRA, 0) arc[start angle=0, end angle=\angleA, radius=\micRRA];
\draw[line width=0.2mm, tab_orange] (\micRRB, 0) arc[start angle=0, end angle=\angleB, radius=\micRRB];
\draw (\xposA, \yposA) node[cross=2.5pt, color=tab_blue, line width=1pt, anchor=center]{};
\draw (\xposB, \yposB) node[cross=2.5pt, color=tab_orange, line width=1pt, anchor=center]{};

\end{tikzpicture}

==> images/images/self_pipeline/self_pipeline.tikz <==
\begin{tikzpicture}

% colors
\definecolor{tab_blue}{RGB}{31,119,180}
\definecolor{tab_orange}{RGB}{255,127,14}
\definecolor{tab_green}{RGB}{44,160,44}

% coordinate system
\newcommand\plotStartX{0mm}
\newcommand\plotStartY{0mm}

% spectrogram images
\newcommand\channelOffset{0.5mm}
\newcommand\pfOff{0mm}
\newcommand\specHeight{6mm}
\newcommand\specOff{1mm}
\newcommand\specWidth{8mm}
\newcommand\spkNum{1}
\ifthenelse{\spkNum=0}{\def\spkColor{tab_blue}}{\def\spkColor{tab_orange}}
\newcommand\exNum{3}
\newcommand\initDoaOff{1.5mm}

% arrows and flowchart symbols
\newcommand\arrowWidth{0.8pt}
\newcommand\arrowScale{1.5}
\newcommand\arrowR{2mm}
\newcommand\arrowLen{5mm} % 4
\newcommand\arrowCircleWidth{1.2pt}
\newcommand\crossR{1mm}
\pgfmathsetmacro{\crossOff}{\crossR * cos(45)}
%\pgfmathsetmacro{\multiOff}{
%    \crossR - \crossR * cos(atan(\channelOffset / \crossR))
%}
\newcommand\zWidth{5mm}

% text
\newcommand\largeFont{\footnotesize}
\newcommand\smallFont{\scriptsize}

% flowchart box
\newcommand\boxHeight{5mm}
\newcommand\boxWidth{10mm}
\newcommand\boxCorner{4pt}
\newcommand\boxOff{3mm}

% arrows of flowchart
\pgfmathsetmacro{\recWidth}{
    4*\boxOff + 2*\boxWidth
}
\foreach \x in {1, 0, -1} {
    \pgfmathsetmacro{\absX}{abs(\x)}

    % shade of arrow
    \ifthenelse{\x > 0}{\def\theColor{gray!40}}{}
    \ifthenelse{\x < 0}{\def\theColor{black}}{}
    \ifthenelse{\x = 0}{\def\theColor{gray!70}}{}
    
    % y -> mask-multiplication
    \draw[line width=\arrowWidth, color=\theColor, ->, >=to] (\plotStartX + \x * \channelOffset, \plotStartY+ \x * \channelOffset) -- (\plotStartX + \x * \channelOffset, \plotStartY - 3*\arrowLen - \boxHeight + \crossR+ \x * \channelOffset);

    % y -> SSF
    \draw[line width=\arrowWidth, color=\theColor, ->, >=to] (\plotStartX + \x * \channelOffset, \plotStartY - \arrowLen+ \x * \channelOffset) -- (\plotStartX + \x * \channelOffset + \boxOff + 0.5 * \boxWidth, \plotStartY - \arrowLen+ \x * \channelOffset) -- (\plotStartX + \x * \channelOffset + \boxOff + 0.5 * \boxWidth, \plotStartY - 2*\arrowLen);
    \fill[\theColor] (\plotStartX + \x * \channelOffset, \plotStartY - \arrowLen+ \x * \channelOffset) circle (\arrowCircleWidth);

    % SSF -> mask multiplication
    \draw[line width=\arrowWidth, color=\theColor, ->, >=to] (\plotStartX + \x * \channelOffset + \boxOff + 0.5 * \boxWidth, \plotStartY - 2*\arrowLen - \boxHeight) -- (\plotStartX + \x * \channelOffset + \boxOff + 0.5 * \boxWidth, \plotStartY - 3*\arrowLen - \boxHeight + \x * \channelOffset) -- (\plotStartX + \x * \channelOffset + \crossR, \plotStartY - 3*\arrowLen - \boxHeight + \x * \channelOffset);

    % mask multiplication -> s
    \ifthenelse{\x < 0}{
        \draw[line width=\arrowWidth, color=\theColor, ->, >=to] (\plotStartX + \x * \channelOffset, \plotStartY - 3*\arrowLen - \boxHeight - \crossR + \x * \channelOffset) -- (\plotStartX + \x * \channelOffset, \plotStartY - 5*\arrowLen - \boxHeight+ \x * \channelOffset);
        \fill[\theColor] (\plotStartX + \x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight + \x * \channelOffset) circle (\arrowCircleWidth);
    }{
        \draw[line width=\arrowWidth, color=\theColor] (\plotStartX + \x * \channelOffset, \plotStartY - 3*\arrowLen - \boxHeight - \crossR + \x * \channelOffset) -- (\plotStartX + \x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight + \x * \channelOffset - 0.5*\arrowWidth);
    }

    % recursion
    \draw[line width=\arrowWidth, color=\theColor, ->, >=to] (\plotStartX + \x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight + \x * \channelOffset) -- (\plotStartX + \recWidth - 0.5 * \zWidth + \x * \channelOffset - \arrowWidth, \plotStartY - 4*\arrowLen - \boxHeight + \x * \channelOffset);
    \draw[line width=\arrowWidth, color=\theColor, ->, >=to] (\plotStartX + \x * \channelOffset + \recWidth, \plotStartY - 4*\arrowLen - \boxHeight + \x * \channelOffset- 0.5 * \zWidth) -- (\plotStartX + \x * \channelOffset + \recWidth, \plotStartY  + \boxHeight+ \x * \channelOffset+ \pfOff - \arrowLen) -- (\plotStartX + \x * \channelOffset + \recWidth - \boxOff - 0.5*\boxWidth, \plotStartY + \boxHeight+ \x * \channelOffset + \pfOff - \arrowLen) -- (\plotStartX + \x * \channelOffset + \recWidth - \boxOff - 0.5*\boxWidth, \plotStartY - 2*\arrowLen + \boxHeight + \pfOff);

    % multiplication symbol
    \fill[color=white] (\plotStartX+ \x * \channelOffset, \plotStartY - 3*\arrowLen - \boxHeight+ \x * \channelOffset) circle (\crossR);
    \draw[color=\theColor] (\plotStartX+ \x * \channelOffset, \plotStartY - 3*\arrowLen - \boxHeight+ \x * \channelOffset) circle (\crossR);
    \draw[color=\theColor] (\plotStartX + \crossOff + \x * \channelOffset, \plotStartY - 3*\arrowLen - \boxHeight+ \crossOff+ \x * \channelOffset) -- (\plotStartX - \crossOff+ \x * \channelOffset, \plotStartY - 3*\arrowLen - \boxHeight- \crossOff+ \x * \channelOffset);
    \draw[color=\theColor] (\plotStartX - \crossOff+ \x * \channelOffset, \plotStartY - 3*\arrowLen - \boxHeight+\crossOff+ \x * \channelOffset) -- (\plotStartX  +\crossOff+ \x * \channelOffset, \plotStartY - 3*\arrowLen - \boxHeight -\crossOff+ \x * \channelOffset);
    
    % time-delay symbol
    \draw[line width=2*\arrowWidth, anchor=mid, color=\theColor] (\plotStartX + \recWidth - 0.5 * \zWidth + \x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight - 0.5 * \zWidth + \x * \channelOffset) rectangle (\plotStartX + \recWidth + 0.5 * \zWidth + \x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight + 0.5 * \zWidth + \x * \channelOffset);
    \fill[color=white, anchor=mid] (\plotStartX + \recWidth - 0.5 * \zWidth + \x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight  - 0.5 * \zWidth + \x * \channelOffset) rectangle (\plotStartX + \recWidth + 0.5 * \zWidth + \x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight  + 0.5 * \zWidth + \x * \channelOffset);
    \ifthenelse{\x < 0}{
        \node at (\plotStartX  + \recWidth +\x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight+ \x * \channelOffset) {\scriptsize $z^{\scriptscriptstyle{-1}}$};
    }{}
    
}

% PF
\pgfmathsetlengthmacro{\w}{\boxWidth-\arrowWidth}
\pgfmathsetlengthmacro{\h}{\boxHeight-\arrowWidth}
\node[anchor=center] at (\plotStartX + \recWidth - \boxOff - 0.5*\boxWidth, \plotStartY - 2*\arrowLen + 0.5*\boxHeight + \pfOff) {
    \pgfimage[width=\w, height=\h]{images/self_pipeline/particles_\exNum_\spkNum.png} 
};
\draw[line width=\arrowWidth] (\plotStartX + \recWidth - \boxOff - \boxWidth, \plotStartY + \boxHeight + \pfOff - 2*\arrowLen) rectangle (\plotStartX + \recWidth - \boxOff, \plotStartY + \pfOff - 2*\arrowLen);
\node[anchor=center] at (\plotStartX + \recWidth - \boxOff - 0.5*\boxWidth, \plotStartY - 2*\arrowLen + 0.5*\boxHeight + \pfOff) {
    \largeFont PF
};
% \foreach \x in {1, 0, -1}{
% \node[anchor=center] at (\plotStartX + \x * \channelOffset + \recWidth -2* \specOff- 0.5*\specWidth - 0.5*\zWidth, \plotStartY - 4*\arrowLen -  \boxHeight + \x * \channelOffset - 2*\specOff - 0.5 * \specHeight) {
%     \pgfimage[width=\specWidth, height=\specHeight]{images/self_pipeline/movingdemo_estimate_\exNum_\spkNum.pdf} 
% };
% \draw[\spkColor, thick] 
%     (\plotStartX + \x * \channelOffset + \recWidth - 2* \specOff - 0.5*\zWidth, \plotStartY - 4*\arrowLen -  \boxHeight + \x * \channelOffset - 2*\specOff) 
%     rectangle 
%     (\plotStartX + \x * \channelOffset + \recWidth - 2*\specOff- \specWidth - 0.5*\zWidth, \plotStartY - 4*\arrowLen - \boxHeight + \x * \channelOffset - 2*\specOff - \specHeight);
% }
\node[anchor=north west] at (\plotStartX + \recWidth - \boxOff - 0.5*\boxWidth, \plotStartY + \boxHeight+ \pfOff - \arrowLen) {
     \smallFont $\mathbf{\widehat{S}}_{t-1}$
};
\node[anchor=center] at (\plotStartX + \recWidth - \boxOff - 0.5*\boxWidth, \plotStartY - 2*\arrowLen - 0.5*\boxHeight - \specOff - 0.5 * \specHeight) {
    \pgfimage[width=\specWidth, height=\specHeight]{images/self_pipeline/pf_doa_\exNum_\spkNum.pdf} 
};
\draw[\spkColor, thick] 
    (\plotStartX + \recWidth - \boxOff - 0.5*\boxWidth + 0.5 * \specWidth, \plotStartY - 2*\arrowLen - 0.5*\boxHeight - \specOff - \specHeight) 
    rectangle 
    (\plotStartX + \recWidth - \boxOff - 0.5*\boxWidth - 0.5 * \specWidth, \plotStartY - 2*\arrowLen - 0.5*\boxHeight - \specOff);
\node[anchor=south west] at (\plotStartX + \boxOff + \boxWidth, \plotStartY - 2*\arrowLen - 0.5 * \boxHeight - 0.5*\specOff) {
    \smallFont $\widehat{\theta}_{t-1}$ 
};

% SSF
\newcommand\ssfOff{1.65mm}
\draw[line width=\arrowWidth] (\plotStartX + \boxOff, \plotStartY - 2*\arrowLen) rectangle (\plotStartX + \boxOff + \boxWidth, \plotStartY - 2*\arrowLen - \boxHeight);
\node[anchor=center] at (\plotStartX + \boxOff + \ssfOff, \plotStartY - 2*\arrowLen - 0.5 * \boxHeight) {
    \input{images/weak_pipeline/ssf_dnn.tikz}
};
\node[anchor=center] at (\plotStartX + \boxOff + 0.5 * \boxWidth, \plotStartY - 2*\arrowLen - 0.5 * \boxHeight) {
    \largeFont SSF
};

% mask
\foreach \x in {1, 0, -1}{
    \node[anchor=center] at (\plotStartX + \x * \channelOffset + \boxOff + 0.5 * \boxWidth + \specOff + 0.5 * \specWidth, \plotStartY - 3*\arrowLen - \boxHeight + \x * \channelOffset) {
    \pgfimage[width=\specWidth, height=\specHeight]{images/self_pipeline/movingdemo_mask_\exNum_\spkNum.pdf}
    };
    \draw[\spkColor, thick] 
    (\plotStartX + \x * \channelOffset + \boxOff + 0.5 * \boxWidth + \specOff, \plotStartY - 3*\arrowLen - \boxHeight + \x * \channelOffset - 0.5*\specHeight) 
    rectangle 
    (\plotStartX + \x * \channelOffset + \boxOff + 0.5 * \boxWidth + \specOff + \specWidth, \plotStartY - 3*\arrowLen - \boxHeight + \x * \channelOffset + 0.5*\specHeight);

}
\node[anchor=south east] at (\plotStartX + \boxOff + 0.5 * \boxWidth, \plotStartY - 3*\arrowLen - \boxHeight) {
    \smallFont $\mathbfcal{M}_{t}$
};

% noisy input
\foreach \x in {1, 0, -1}{
    \node[anchor=center] at (\plotStartX + \x * \channelOffset, \plotStartY+ \x * \channelOffset + 0.5*\specHeight + \specOff) {
    \pgfimage[width=\specWidth, height=\specHeight]{images/self_pipeline/movingdemo_noisy_\exNum.pdf} 
};
}
\node[anchor=north west] at (\plotStartX, \plotStartY) {
    \smallFont $\mathbf{Y}_{t}$
};

% estimate
\node[anchor=center] at (\plotStartX- \channelOffset, \plotStartY - 5*\arrowLen - \boxHeight- 0.5 * \specHeight - \specOff - \channelOffset) {
\pgfimage[width=\specWidth, height=\specHeight]{images/self_pipeline/movingdemo_estimate_\exNum_\spkNum.pdf} 
};
\node[anchor=south west] at (\plotStartX- \channelOffset, \plotStartY - 5*\arrowLen - \boxHeight - \channelOffset) {
    \smallFont $\widehat{S}_{t}$
};
\draw[\spkColor, thick] 
    (\plotStartX- \channelOffset - 0.5*\specWidth, \plotStartY - 5*\arrowLen - \boxHeight - \specOff - \channelOffset) 
    rectangle 
    (\plotStartX- \channelOffset + 0.5 * \specWidth, \plotStartY - 5*\arrowLen - \boxHeight- 1 * \specHeight - \specOff - \channelOffset);

% doa switch
\newcommand\swArrowLen{\arrowLen}
\newcommand\swLongLen{3mm}
\newcommand\swShortLen{2mm}
\newcommand\swArrowR{1.5mm}
\newcommand\swArrowWidth{0.4pt}
\pgfmathsetmacro{\swLongOff}{\swLongLen * cos(45)}
\pgfmathsetmacro{\swShortOff}{\swShortLen * cos(45)}
\definecolor{sw_color}{RGB}{255,0,0}
% arrow from PF to SSF
\draw[line width=\arrowWidth, ->, >=to] (\plotStartX + \recWidth - \boxOff - 0.5*\boxWidth, \plotStartY + \pfOff - 2*\arrowLen) -- (\plotStartX + \recWidth - \boxOff - 0.5*\boxWidth, \plotStartY - 2*\arrowLen - 0.5*\boxHeight)--(\plotStartX + \boxOff + \boxWidth, \plotStartY - 2*\arrowLen - 0.5*\boxHeight);
% initialization of pf
\node[anchor=north east] at (\plotStartX + 2*\boxOff + \boxWidth, \plotStartY) {
    \smallFont $\theta_0$ 
};
\draw[line width=\arrowWidth, ->, >=to] (\plotStartX + 2*\boxOff + \boxWidth, \plotStartY) -- (\plotStartX + 2*\boxOff + \boxWidth, \plotStartY - 2*\arrowLen + 0.5*\boxHeight + \pfOff) -- (\plotStartX + 3*\boxOff + \boxWidth, \plotStartY - 2*\arrowLen + 0.5*\boxHeight + \pfOff);
% intial doa cue
\node[anchor=south, xshift=\initDoaOff] at (\plotStartX + 2*\boxOff + \boxWidth, \plotStartY) {
    \input{images/weak_pipeline/init_doa.tikz}
};

\end{tikzpicture}

==> images/images/self_pipeline/ssf_dnn.tikz <==
\newcommand\plotDistV{0mm}
\newcommand\nnH{1.7mm} % 0.35
\newcommand\nnV{1mm} % 0.23
\newcommand\nnD{1.5mm}
\newcommand\nnW{0.75 pt}
\newcommand\nnLW{0.1 mm}
\newcommand\plotDistH{0mm}

\begin{tikzpicture}
\foreach \x in {0, ..., 3}{
    \foreach \y in {1, ..., 6}{
        \draw [line width=\nnLW, color=gray] (0.5 * \plotDistH + \x*\nnH, 2*\plotDistV) -- (0.5 * \plotDistH + \y*\nnH - 2*\nnH, 2*\plotDistV + \nnV);
    }
}
\foreach \x in {1, ..., 6}{
    \foreach \y in {1, ..., 6}{
        \draw [line width=\nnLW, color=lightgray] (0.5 * \plotDistH + \x*\nnH- 2*\nnH, 2*\plotDistV+ \nnV) -- (0.5 * \plotDistH + \y*\nnH - 2*\nnH, 2*\plotDistV + \nnV + \nnD);
    }
}
\foreach \x in {1, ..., 6}{
    \foreach \y in {0, ..., 3}{
        \draw [line width=\nnLW, color=gray] (0.5 * \plotDistH + \x*\nnH- 2*\nnH, 2*\plotDistV+ \nnV + \nnD) -- (0.5 * \plotDistH + \y*\nnH , 2*\plotDistV + 2*\nnV + \nnD);
    }
}
\foreach \x in {0, ..., 3}{
        \fill[black] (0.5 * \plotDistH + \x*\nnH, 2*\plotDistV) circle (\nnW);
    }
\foreach \x in {1, ..., 6}{
    \fill[black] (0.5 * \plotDistH + \x*\nnH - 2*\nnH, 2*\plotDistV + \nnV) circle (\nnW);
}
\foreach \x in {1, ..., 6}{
    \fill[black] (0.5 * \plotDistH + \x*\nnH - 2*\nnH, 2*\plotDistV + \nnV + \nnD) circle (\nnW);
}
\foreach \x in {0, ..., 3}{
        \fill[black] (0.5 * \plotDistH + \x*\nnH, 2*\plotDistV + 2*\nnV + \nnD) circle (\nnW);
    }
\end{tikzpicture}


==> images/images/tracking_enhancement_correlation/tracking_enhancement_correlation.tikz <==
\begin{tikzpicture}

% macros
\newcommand\plotStartX{0mm}
\newcommand\plotStartY{0mm}
\newcommand\plotHeight{2.5cm}
\newcommand\plotWidth{3.8cm}
\newcommand\plotOff{3mm}
\newcommand\majorTick{0.75mm}
\newcommand\minorTick{0.5mm}
\newcommand\tickXDist{6.75mm}
\newcommand\tickXOffY{-6mm}
\newcommand\tickXOffX{-4mm}
\newcommand\tickRotation{45}
% \newcommand\legendXOff{-3.85cm}
% \newcommand\legendYOff{-1.75cm}
% \newcommand\legendXTickOff{1mm}
% \newcommand\legendYTickOff{3mm}
\newcommand\legendXOff{1mm}
\newcommand\legendXMarkerStart{0mm}
\newcommand\legendXStart{0mm}
\newcommand\legendHeight{3.5mm}
\newcommand\legendYOff{1mm}
\newcommand\legendYOffText{1.75mm}


\foreach \i in {0, 1}{
    
    % place subplots
    \node[anchor=center] at (\plotStartX + 0.5 * \plotWidth + \i * \plotWidth + \i * \plotOff, \plotStartY + 0.5 * \plotHeight) {%
        \pgfimage[height=\plotHeight, width=\plotWidth]{images/tracking_enhancement_correlation/delta_sisdr_\i.png} 
    };

    % y-tick labels
   \pgfmathsetlengthmacro{\tickYDist}{\plotHeight / 8}
    \foreach \y in {0, ..., 8}{
        \pgfmathtruncatemacro\tmp{int(\y/2) * 2}
        \pgfmathsetmacro{\yticklabel}{int(\y * 2 + 2)}
        \ifnum\tmp=\y
            \pgfmathsetmacro{\tickLen}{\majorTick}
            \ifthenelse{\i = 0}{
                \node[anchor=east] at (\plotStartX+ \i * \plotWidth + \i * \plotOff, \plotStartY  + \y * \tickYDist) {\footnotesize \yticklabel};
            }{}
        \else
            \pgfmathsetmacro{\tickLen}{\minorTick}
        \fi
        \draw[line width=\tickWidth] (\plotStartX+ \i * \plotWidth + \i * \plotOff, \plotStartY  + \y * \tickYDist) --  (\plotStartX - \tickLen+ \i * \plotWidth + \i * \plotOff, \plotStartY  + \y * \tickYDist);
    }
    \ifthenelse{\i = 0}{
        \node[anchor=center, rotate=90, yshift=7mm] at (\plotStartX+ \i * \plotWidth + \i * \plotOff, \plotStartY  + 0.5 * \plotHeight) {\footnotesize $\Delta$\acs{sisdr}\,[dB]\,$\rightarrow$};
    }{}
    % x-tick labels
    \foreach \exp / \tick in {
        -1/7, -1/8, -1/9,
        0/1, 0/2, 0/3, 0/4, 0/5, 0/6, 0/7, 0/8, 0/9,
        1/1, 1/2, 1/3, 1/4, 1/5, 1/6, 1/7, 1/8, 1/9,
        2/1, 2/2
    }{
        \pgfmathsetmacro{\tickXMulti}{
            (log10(\tick) + \exp + 1 - log10(7)) / (2 + log10(2) + 1 - log10(7))
        }
        \pgfmathsetlengthmacro{\tickXOff}{
          \tickXMulti * \plotWidth
        }
        \ifthenelse{\tick = 1}{
            \def\tickLen{\majorTick}
            \pgfmathsetmacro{\xticklabel}{int(10^\exp)}
            \node[anchor=north] at (\plotStartX + \i * \plotWidth + \i * \plotOff + \tickXOff, \plotStartY) {\footnotesize \xticklabel};
        }{
            \def\tickLen{\minorTick}
        }
        \draw[line width=\tickWidth] (\plotStartX + \i * \plotWidth + \i * \plotOff + \tickXOff, \plotStartY) --  (\plotStartX + \i * \plotWidth + \i * \plotOff + \tickXOff, \plotStartY - \tickLen);
    }
    \node[anchor=center] at (\plotStartX + 0.5 * \plotWidth + \i * \plotWidth + \i * \plotOff, \plotStartY + \tickXOffY) {%
        \footnotesize \acs{mae}\,[°]\,$\leftarrow$
        };

    % horizonal legend
    \draw[draw, rounded corners=\rectEdge, line width=\tickWidth]
            (\plotStartX + \i * \plotWidth + \i * \plotOff, \plotStartY+ \plotHeight+ \legendYOff) rectangle (\plotStartX + \plotWidth+ \i * \plotWidth + \i * \plotOff, \plotStartY+ \plotHeight+ \legendYOff + \legendHeight);
    \ifthenelse{\i = 0}{
        \def\pfVersion{{\acs{pf}-\acs{rw}}}
    }{
        \def\pfVersion{{\acs{pf}-\acs{cv}}}
    }
    \node[anchor=mid west] at (\plotStartX + \i * \plotWidth + \i * \plotOff + \legendXStart + \legendXOff, \plotStartY+ \plotHeight+ \legendYOff+ \legendYOffText) {%
        \footnotesize \pfVersion
        };
    \foreach \l / \pipelineVersion in {
        1/{concat.}, 2/{\acs{ar}\,(ours)}
    }{
        \ifthenelse{\l = 1}{
            \def\origColor{orig_green}
            \def\customColor{custom_green}
        }{
            \def\origColor{orig_purple}
            \def\customColor{custom_purple}
        }
        \ifthenelse{\i = 0}{
            \node[circle, draw=\origColor, fill=\customColor,
                  minimum size=0.5mm, scale=0.3] at (\plotStartX + \i * \plotWidth + \i * \plotOff + \legendXMarkerStart + \l * 0.3 * \plotWidth + \legendXOff, \plotStartY+ \plotHeight+ \legendYOff+ \legendYOffText){};
        }{
            \node[star, star points=5, star point ratio=0.4, rotate=-35, draw=\origColor, fill=\customColor,
            minimum size=0.5mm, scale=0.5] at (\plotStartX + \i * \plotWidth + \i * \plotOff + \legendXMarkerStart + \l * 0.3 * \plotWidth + \legendXOff, \plotStartY+ \plotHeight+ \legendYOff+ \legendYOffText){};
        }
        \node[anchor=mid west] at (\plotStartX + \i * \plotWidth + \i * \plotOff + \legendXStart + \l * 0.3 * \plotWidth + \legendXOff, \plotStartY+ \plotHeight+ \legendYOff+ \legendYOffText) {%
            \footnotesize \pipelineVersion
            };
    }

    % vertical legend
    % \ifthenelse{\i = 0}{
    %     \node[anchor=west] at (\plotStartX + \plotWidth + \i * \plotWidth + \i * \plotOff + \legendXOff, \plotStartY + \plotHeight + \legendYOff) {%
    %         \footnotesize \acs{pf}-\acs{rw}
    %         };
    % }{
    %     \node[anchor=west] at (\plotStartX + \plotWidth + \i * \plotWidth + \i * \plotOff + \legendXOff, \plotStartY + \plotHeight + \legendYOff) {%
    %         \footnotesize \acs{pf}-\acs{cv}
    %         };
    % }
    % \foreach \y / \legendName in {
    %     1/{concat.}, 2/{\acs{ar}\,(ours)}
    % }{
    %     \node[anchor=west] at (\plotStartX + \plotWidth + \i * \plotWidth + \i * \plotOff + \legendXOff + 2*\legendXTickOff, \plotStartY + \plotHeight + \legendYOff - \y *\legendYTickOff) {%
    %         \footnotesize \legendName
    %         };
    % \ifthenelse{\y = 1}{
    %     \def\origColor{orig_green}
    %     \def\customColor{custom_green}
    % }{
    %     \def\origColor{orig_purple}
    %     \def\customColor{custom_purple}
    % }
            
    % \ifthenelse{\i = 0}{
    %     \node[circle, draw=\origColor, fill=\customColor,
    %   minimum size=0.5mm, scale=0.3] at (\plotStartX + \plotWidth + \i * \plotWidth + \i * \plotOff + \legendXOff + 2*\legendXTickOff, \plotStartY + \plotHeight + \legendYOff - \y *\legendYTickOff){};
    % }{
    %     \node[star, star points=5, star point ratio=0.4, rotate=-35, draw=\origColor, fill=\customColor,
    %   minimum size=0.5mm, scale=0.5] at (\plotStartX + \plotWidth + \i * \plotWidth + \i * \plotOff + \legendXOff +2*\legendXTickOff, \plotStartY + \plotHeight + \legendYOff - \y *\legendYTickOff){};
    % }    
    % }
} 
    
\end{tikzpicture}

==> images/images/trajectories/trajectories.tikz <==
\begin{tikzpicture}
    
\newcommand\velWidth{1.8cm}
\newcommand\velHeight{2.525cm}
\newcommand\velOff{3.13mm}
\newcommand\doaWidth{1.5cm}
\newcommand\doaHeight{8mm}
\newcommand\doaDist{2mm}
\newcommand\doaLabelDist{3mm}
\newcommand\lrDist{10mm}
\newcommand\tbDist{8mm}
\newcommand\plotStartX{0mm}
\newcommand\plotStartY{0mm}
\newcommand\majorTick{0.75mm}
\newcommand\minorTick{0.5mm}
\newcommand\tickSize{7pt}
\newcommand\tickSkip{9pt}
\newcommand\timeDist{3.1mm} % 3.1
\newcommand\legendTick{4mm}
\newcommand\legendTickTop{-0.25mm}
\newcommand\legendTickBottom{-0.5mm}
\pgfmathsetlengthmacro{\legendTickMiddle}{0.5 * \legendTickTop + 0.5 * \legendTickBottom}
\newcommand\legendOff{1mm}
\newcommand\legendYOff{-2mm} % -3mm
\newcommand\centerOff{-1.1cm}
\newcommand\legendWidth{4cm}
\newcommand\legendSkip{4mm}
\newcommand\legendOffProp{2.7cm}
\newcommand\labelWidth{1pt}
\newcommand\descriptX{2.7mm}
\newcommand\descriptY{2.2mm}
\newcommand\legendXBoxOff{1.25cm}
\newcommand\legendYBoxOff{4mm}
\newcommand\legendXBoxWidth{2.8cm}
\newcommand\legendYBoxHeight{2.05cm}

\pgfmathsetlengthmacro{\velLegendXOff}{- 12.5*\majorTick}
\newcommand\velLegendYOff{0.5mm} % 0.6mm
\newcommand\velLegendXBoxOff{-1.1cm}
\newcommand\velLegendYBoxOff{1.25mm}
\newcommand\velLegendYBoxHeight{4mm}
\newcommand\velLegendXBoxWidth{2.9cm}

% velocity plot
\node[anchor=center] at (\plotStartX + 0.5 * \velWidth, \plotStartY + 0.5 * \velHeight) {%
    \pgfimage[height=\velHeight, width=\velWidth]{images/trajectories/velocities.pdf} 
};
\pgfmathsetmacro{\timeOff}{\doaWidth / 5}
\foreach \t in {0, ..., 5}{
    \pgfmathtruncatemacro\tmp{int(\t/2) * 2}
    \pgfmathsetmacro{\time}{int(\t)}
    \ifnum\tmp=\t
        \pgfmathsetmacro{\tickLen}{\majorTick}
        \node[anchor=north] at (\plotStartX + \t * \timeOff + 0.5 * \timeOff, \plotStartY) {\fontsize{\tickSize}{\tickSkip}\selectfont \time};
    \else
        \pgfmathsetmacro{\tickLen}{\minorTick}
    \fi
    \draw[line width=\tickWidth] (\plotStartX + \t * \timeOff + 0.5 * \timeOff, \plotStartY) --  (\plotStartX + \t * \timeOff + 0.5 * \timeOff, \plotStartY - \tickLen);
}
\foreach \v in {0, ..., 7}{
    \pgfmathtruncatemacro\tmp{int(\v/2) * 2}
    \pgfmathsetmacro{\vel}{int(\v)}
    \ifnum\tmp=\v
        \pgfmathsetmacro{\tickLen}{\majorTick}
        \node[anchor=east] at (\plotStartX, \plotStartY+ 0.5 * \timeOff + \v * \velOff) {\fontsize{\tickSize}{\tickSkip}\selectfont \vel};
    \else
        \pgfmathsetmacro{\tickLen}{\minorTick}
    \fi
    \draw[line width=\tickWidth] (\plotStartX, \plotStartY+ 0.45 * \timeOff + \v * \velOff) --  (\plotStartX - \tickLen, \plotStartY  + 0.45 * \timeOff + \v * \velOff);
}
\begin{scope}[>=Latex]
\draw[|->, line width=\tickWidth]    (\plotStartX - 5*\majorTick,\plotStartY+ 0.5 * \timeOff) -- (\plotStartX - 5*\majorTick,\plotStartY+ 0.5 * \timeOff + 3 * \velOff);
\draw[|->, line width=\tickWidth]    (\plotStartX - 5*\majorTick,\plotStartY+ 0.5 * \timeOff + 3 * \velOff) -- (\plotStartX - 5*\majorTick,\plotStartY+ \velHeight);
\end{scope}
\node[anchor=south, rotate=90] at (\plotStartX - 5*\majorTick, \plotStartY+ 0.5 * \timeOff + 1.5 * \velOff) {\footnotesize walking};
\node[anchor=south, rotate=90] at (\plotStartX - 5*\majorTick, \plotStartY+ 1.5 * \velOff + 0.5*\velHeight) {\footnotesize running};
% \node[anchor=north, rotate=90] at (\plotStartX, \plotStartY + 0.5*\velHeight) {\footnotesize velocity [m$/$s]};
\node[anchor=south, rotate=90] at (\plotStartX - 9*\majorTick, \plotStartY + 0.5*\velHeight) {\footnotesize abs. velocity [{\scriptsize $\frac{\mathrm{m}}{\mathrm{s}}$}] };

% velocity legend
\draw[color=black, line width=\labelWidth, opacity=0.5] (\plotStartX + \velLegendXOff, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth+\legendTickBottom - 0.1 * \legendSkip + \legendYOff+ \velLegendYOff) --  (\plotStartX  + \velLegendXOff + \legendTick, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth+ \legendTickBottom - 0.1 * \legendSkip + \legendYOff + \velLegendYOff);
% \node[anchor=west, yshift=-1mm, align=left] at (\plotStartX  + \velLegendOff + \legendOff + \legendTick, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth ) {%
%         \footnotesize expected abs. \\ \footnotesize velocity $\mathbb{E}\hspace*{-1pt}\big\{ |v_t| \big\}$
%     };
\node[anchor=west, yshift=-1mm] at (\plotStartX  + \velLegendXOff + \legendOff + \legendTick, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth  + \legendYOff + \velLegendYOff) {%
        \footnotesize exp.\,value\,$\mathbb{E}\hspace*{-1pt}\{ |v_t| \}$
    };
\draw[draw, rounded corners=\rectEdge, line width=\tickWidth]
            (\plotStartX + \velLegendXBoxOff, \plotStartY + \velLegendYBoxOff+ \velHeight) rectangle (\plotStartX + \velLegendXBoxOff + \velLegendXBoxWidth, \plotStartY + \velLegendYBoxOff + \velLegendYBoxHeight+ \velHeight);

% bottom row of doa estimates
\foreach \x / \w / \h / \l / \i [
    remember=\dl as \lastLen (initially 0), 
    evaluate=\l as \dl using \l+\lastLen,
]in {
    0/7.8/7.8/5/0, 1/7.65/7.6/5/26, 2/6.4/7.4/5/17, 3/7.9/7.3/5/33, 4/8.0/6.6/5/14, 5/7.6/7.4/5/4, 6/5.1/5.4/5/42
    }{
    
    \pgfmathsetmacro{\filenum}{int(\i)}
    \def\doaname{pf_doa_\filenum}
    \def\roomname{room_\filenum}
    
    % bottom row doa estimates
    \pgfmathsetlengthmacro{\dWidth}{\l / 5 * \doaWidth}
    \pgfmathsetlengthmacro{\dOff}{\lastLen / 5 * \doaWidth}
    \pgfmathsetmacro{\dOffVal}{int(abs(\dOff))}
    \pgfmathsetmacro{\dMaxVal}{6 * \doaWidth}
    \ifthenelse{\dOffVal > \dMaxVal}{}{ % Why do i need this?
    \node[anchor=mid] at (\plotStartX + \velWidth + \lrDist + \dOff + \x * \doaDist + 0.5 * \dWidth, \plotStartY + 0.5 \doaHeight) {%
        \pgfimage[height=\doaHeight, width=\dWidth]{images/trajectories/pf/\doaname.pdf} 
    };
    \pgfmathsetmacro{\timeNum}{int(\l)}
    \pgfmathsetmacro{\timeOff}{\doaWidth / 5}
    \pgfmathsetmacro{\doaOff}{\doaHeight / 4 - 0.025mm}
    \foreach \t in {0, ..., \timeNum}{
        \pgfmathtruncatemacro\tmp{int(\t/2) * 2}
        \ifnum\tmp=\t
            \pgfmathsetmacro{\tickLen}{\majorTick}
            \pgfmathsetmacro{\time}{int(\t)}
            \node[anchor=north] at (\plotStartX + \velWidth + \lrDist + \dOff + \x * \doaDist + \t * \timeOff, \plotStartY) {\fontsize{\tickSize}{\tickSkip}\selectfont \time};
        \else
            \pgfmathsetmacro{\tickLen}{\minorTick}
        \fi
        \draw[line width=\tickWidth] (\plotStartX + \velWidth + \lrDist + \dOff + \x * \doaDist + \t * \timeOff, \plotStartY) --  (\plotStartX + \velWidth + \lrDist + \dOff + \x * \doaDist + \t * \timeOff, \plotStartY - \tickLen);
    }
    \foreach \d in {0, ..., 4}{
        \pgfmathtruncatemacro\tmp{int(\d/2) * 2}
        \ifnum\tmp=\d
            \pgfmathsetmacro{\tickLen}{\majorTick}
            \ifthenelse{\x = 0}{
                \pgfmathsetmacro{\doa}{int(\d * 90 - 180)}
                \node[anchor=east] at (\plotStartX + \velWidth + \lrDist + \dOff + \x * \doaDist ,\plotStartY + \d * \doaOff) {\fontsize{\tickSize}{\tickSkip}\selectfont \doa};
            }{}
        \else
            \pgfmathsetmacro{\tickLen}{\minorTick}
        \fi
        \draw[line width=\tickWidth] (\plotStartX + \velWidth + \lrDist + \dOff + \x * \doaDist - \tickLen,\plotStartY + \d * \doaOff) --  (\plotStartX + \velWidth + \lrDist + \dOff + \x * \doaDist,\plotStartY + \d * \doaOff);
    }
    
    % top row trajectories
    \pgfmathsetlengthmacro{\W}{\w / 8 * \doaWidth}
    \pgfmathsetlengthmacro{\H}{\h / 8 * \doaWidth}
    \node[anchor=center] at (\plotStartX + \velWidth + \lrDist + \dOff + \x * \doaDist + 0.5 * \W, \plotStartY + 1*\doaHeight + \tbDist + 0.5 * \H) {%
        \pgfimage[height=\H, width=\W]{images/trajectories/room/\roomname.pdf} 
    };
    \pgfmathsetmacro{\widthNum}{int(\w)}
    \pgfmathsetlengthmacro{\widthOff}{\doaWidth / 8}
    \foreach \wn in {0, ..., \widthNum}{
        \pgfmathtruncatemacro\tmp{int(\wn/3) * 3}
        \ifnum\tmp=\wn
            \pgfmathsetmacro{\tickLen}{\majorTick}  
            \node[anchor=north] at ((\plotStartX + \velWidth + \lrDist + \dOff + \x * \doaDist + \wn * \widthOff, \plotStartY + \doaHeight + \tbDist) {\fontsize{\tickSize}{\tickSkip}\selectfont \wn};
        \else
            \pgfmathsetmacro{\tickLen}{\minorTick}
        \fi
        \draw[line width=\tickWidth] (\plotStartX + \velWidth + \lrDist + \dOff + \x * \doaDist + \wn * \widthOff, \plotStartY + \doaHeight + \tbDist) --  (\plotStartX + \velWidth + \lrDist + \dOff + \x * \doaDist + \wn * \widthOff, \plotStartY - \tickLen + \doaHeight + \tbDist);
    }
    \pgfmathsetmacro{\heightNum}{int(\h)}
    \pgfmathsetlengthmacro{\heightOff}{\doaWidth / 8}
    \foreach \hn in {0, ..., \heightNum}{
        \pgfmathtruncatemacro\tmp{int(\hn/3) * 3}
        \ifnum\tmp=\hn
            \pgfmathsetmacro{\tickLen}{\majorTick}
            \ifthenelse{\x = 0}{
                \node[anchor=east] at (\plotStartX + \velWidth + \lrDist + \dOff + \x * \doaDist, \plotStartY + \doaHeight + \tbDist + \hn * \heightOff) {\fontsize{\tickSize}{\tickSkip}\selectfont \hn};
            }{}
        \else
            \pgfmathsetmacro{\tickLen}{\minorTick}
        \fi
        \draw[line width=\tickWidth] (\plotStartX + \velWidth + \lrDist + \dOff + \x * \doaDist - \tickLen, \plotStartY + \doaHeight + \tbDist + \hn * \heightOff) --  (\plotStartX + \velWidth + \lrDist + \dOff + \x * \doaDist, \plotStartY + \doaHeight + \tbDist + \hn * \heightOff);
    }
    }
    
}

% axis labels
\node[anchor=north] at (\plotStartX + 0.5 * \velWidth, \plotStartY- 3*\majorTick) {\footnotesize time [s]};
\node[anchor=north] at (0.5 * \textwidth + \centerOff, \plotStartY- 3*\majorTick) {\footnotesize time [s]};
\node[anchor=north] at (0.5 * \textwidth + \centerOff, \plotStartY- 3*\majorTick + \doaHeight + \tbDist) {\footnotesize room width [m]};
\node[anchor=south, rotate=90] at (\plotStartX + \velWidth + \lrDist - 4.5mm, \plotStartY + 0.5 * \doaHeight) {\footnotesize DoA [°]};
\node[anchor=south, rotate=90] at (\plotStartX + \velWidth + \lrDist - 2mm, \plotStartY + \doaHeight+ 0.5 * \doaWidth + \tbDist) {\footnotesize length [m]};

% legned bounding box
\draw[draw, rounded corners=\rectEdge, line width=\tickWidth]
            (\textwidth - \legendXBoxOff, \plotStartY + \doaHeight + \legendYBoxOff + \legendYOff) rectangle (\textwidth - \legendXBoxOff - \legendXBoxWidth, \plotStartY + \doaHeight + \legendYBoxOff + \legendYBoxHeight + \legendYOff);

% legend
\newcounter{mycounter}
\setcounter{mycounter}{0}
\foreach \label in {mic. array, start\,/\,stop, oracle, PF-CV\,concat., PF-CV\,AR\,(ours)}{
    \node[anchor=west, yshift=-1mm] at (\textwidth - \legendWidth + 2* \legendOff + \legendTick, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth - \themycounter * \legendSkip + \legendYOff) {%
        \footnotesize \label
    };
    \stepcounter{mycounter}
}
% microphone array
\node[isosceles triangle, isosceles triangle apex angle=60,
    draw,
    fill=black,
    minimum size =0.5mm, rotate=-30, scale=0.25] (T60)at (\textwidth - \legendWidth + \legendOff + 0.5 * \legendTick, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth + \legendTickBottom - 0.1 * \legendSkip + \legendYOff){};

% start / stop
\node[] at (\textwidth - \legendWidth + \legendOff + 0.5 * \legendTick, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth + \legendTickBottom - 1.1 * \legendSkip + \legendYOff) {
	\footnotesize /
};
\draw (\textwidth - \legendWidth + \legendOff + \legendTick - 1pt, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth + \legendTickTop- 1 * \legendSkip + \legendYOff) node[cross=2pt, color=tab_blue, line width=0.5*\labelWidth, anchor=center]{};
\draw (\textwidth - \legendWidth + \legendOff + \legendTick - 1pt, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth - 0.25*\legendSkip- 1 * \legendSkip + \legendTickBottom + \legendYOff) node[cross=2pt, color=tab_orange, line width=0.5*\labelWidth, anchor=center]{};
\fill[tab_blue] (\textwidth - \legendWidth + \legendOff + 0.75pt, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth + \legendTickTop- 1 * \legendSkip + \legendYOff) circle (1.5pt);
\fill[tab_orange] (\textwidth - \legendWidth + \legendOff + 0.75pt, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth - 0.25*\legendSkip- 1 * \legendSkip + \legendTickBottom + \legendYOff) circle (1.5pt);

% ground truth
\draw[color=tab_blue, line width=2*\labelWidth, opacity=0.5] (\textwidth - \legendWidth + \legendOff, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth- 2 * \legendSkip + \legendTickTop + \legendYOff) --  (\textwidth - \legendWidth + \legendOff + \legendTick, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth- 2 * \legendSkip + \legendTickTop + \legendYOff);
\draw[color=tab_orange, line width=2*\labelWidth, opacity=0.5] (\textwidth - \legendWidth + \legendOff, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth - 0.25*\legendSkip- 2 * \legendSkip + \legendTickBottom + \legendYOff) --  (\textwidth - \legendWidth + \legendOff + \legendTick, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth - 0.25*\legendSkip- 2 * \legendSkip + \legendTickBottom + \legendYOff);

 % particle filter
 \newcommand\pfYoff{-0.2mm}
\draw[color=tab_blue, line width=\labelWidth, dash pattern=on 1pt off 1pt] (\textwidth - \legendWidth + \legendOff, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth- 3 * \legendSkip + \legendTickTop + \legendYOff + \pfYoff) --  (\textwidth - \legendWidth + \legendOff + \legendTick, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth- 3 * \legendSkip + \legendTickTop + \legendYOff + \pfYoff);
\draw[color=tab_orange, line width=\labelWidth, dash pattern=on 1pt off 1pt] (\textwidth - \legendWidth + \legendOff, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth - 0.25*\legendSkip- 3 * \legendSkip + \legendTickBottom + \legendYOff + \pfYoff) --  (\textwidth - \legendWidth + \legendOff + \legendTick, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth - 0.25*\legendSkip- 3 * \legendSkip + \legendTickBottom + \legendYOff + \pfYoff);

% proposed
\draw[color=tab_blue, line width=\labelWidth, dash pattern=on 3pt off 1pt] (\textwidth - \legendWidth + \legendOff, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth- 4 * \legendSkip + \legendTickTop + \legendYOff) --  (\textwidth - \legendWidth + \legendOff + \legendTick, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth- 4 * \legendSkip + \legendTickTop + \legendYOff);
\draw[color=tab_orange, line width=\labelWidth, dash pattern=on 3pt off 1pt] (\textwidth - \legendWidth + \legendOff, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth - 0.25*\legendSkip- 4 * \legendSkip + \legendTickBottom + \legendYOff) --  (\textwidth - \legendWidth + \legendOff + \legendTick, \plotStartY + 1*\doaHeight + \tbDist + \doaWidth - 0.25*\legendSkip- 4 * \legendSkip + \legendTickBottom + \legendYOff);

\end{tikzpicture}

==> images/images/violin/violin.tikz <==
\begin{tikzpicture}

% macros
\newcommand\plotStartX{0mm}
\newcommand\plotStartY{0mm}
\newcommand\plotHeight{2.5cm}
\newcommand\plotWidth{3.5cm}
\newcommand\plotOff{3mm}
\newcommand\majorTick{0.75mm}
\newcommand\minorTick{0.5mm}
\newcommand\tickXDist{6.75mm}
\newcommand\tickXOffY{-6mm}
\newcommand\tickXOffX{-4mm}
\newcommand\tickRotation{45}
\newcommand\legendXOff{1mm}
\newcommand\legendXStart{3mm}
\newcommand\legendHeight{3.5mm}
\newcommand\legendYOff{1.25mm}


\foreach \i / \j in {0/1, 1/0}{
    \ifthenelse{\j = 0}{
        \def\metric{pesq}
        \def\ylabel{$\Delta$\acs{pesq}\,$\rightarrow$}
        \def\description{The \textit{speech quality} of \\[0pt] our proposed method is \\[-2pt] preferable to the baseline.}
    }{
        \def\metric{sisdr}
        \def\ylabel{$\Delta$\acs{sisdr}\,[dB]\,$\rightarrow$}
        \def\description{The \textit{suppression of the} \\[0pt] \textit{interfering speaker} of our \\[-2pt] proposed method is superior.}
    }
    % place subplots
    \node[anchor=center] at (\plotStartX + 0.5 * \plotWidth, \plotStartY + 0.5 * \plotHeight + \i * \plotHeight + \i * \plotOff) {%
        \pgfimage[height=\plotHeight, width=\plotWidth]{images/violin/delta_\metric.pdf} 
    };
    % place description
    % \node[text width=\plotWidth, align=left, anchor=north] at (\plotStartX + 0.5 * \plotWidth, \plotStartY + 1 * \plotHeight + \i * \plotHeight + \i * \plotOff) {%
    %     \footnotesize \enquote{\description}
    % }; 

    % y-tick labels
    \ifthenelse{\j = 0}{
        \pgfmathsetlengthmacro{\tickYDist}{\plotHeight / 8}
        \foreach \y in {0, ..., 8}{
            \pgfmathtruncatemacro\tmp{int(\y/2) * 2}
            \pgfmathsetmacro{\yticklabel}{\y * 0.25 - 0.25}
            \ifnum\tmp=\y
                \pgfmathsetmacro{\tickLen}{\minorTick}
            \else
                \pgfmathsetmacro{\tickLen}{\majorTick}
                \node[anchor=east] at (\plotStartX, \plotStartY + \i * \plotHeight + \i * \plotOff + \y * \tickYDist) {\footnotesize \yticklabel};
            \fi
            \draw[line width=\tickWidth] (\plotStartX, \plotStartY + \i * \plotHeight + \i * \plotOff + \y * \tickYDist) --  (\plotStartX - \tickLen, \plotStartY + \i * \plotHeight + \i * \plotOff + \y * \tickYDist);
        }
        \node[anchor=center, rotate=90, yshift=7mm] at (\plotStartX, \plotStartY + \i * \plotHeight + \i * \plotOff + 0.5 * \plotHeight) {\footnotesize \ylabel};
    }{
       \pgfmathsetlengthmacro{\tickYDist}{\plotHeight / 8}
        \foreach \y in {0, ..., 8}{
            \pgfmathtruncatemacro\tmp{int(\y/2) * 2}
            \pgfmathsetmacro{\yticklabel}{int(\y * 2 + 2)}
            \ifnum\tmp=\y
                \pgfmathsetmacro{\tickLen}{\majorTick}
                \node[anchor=east] at (\plotStartX, \plotStartY + \i * \plotHeight + \i * \plotOff + \y * \tickYDist) {\footnotesize \yticklabel};
            \else
                \pgfmathsetmacro{\tickLen}{\minorTick}
            \fi
            \draw[line width=\tickWidth] (\plotStartX, \plotStartY + \i * \plotHeight + \i * \plotOff + \y * \tickYDist) --  (\plotStartX - \tickLen, \plotStartY + \i * \plotHeight + \i * \plotOff + \y * \tickYDist);
        }
        \node[anchor=center, rotate=90, yshift=7mm] at (\plotStartX, \plotStartY + \i * \plotHeight + \i * \plotOff + 0.5 * \plotHeight) {\footnotesize \ylabel};
    }
    
    % x-tick labels
    \pgfmathsetlengthmacro{\tickXDistOff}{
        \plotWidth / 4
    }
    \foreach \x / \xlabel in {
        0 /  {\acs{pf}-\acs{rw}},
        1 /  {\acs{pf}-\acs{cv}}
    }{
        \pgfmathsetmacro{\tickLen}{\majorTick}
        \draw[line width=\tickWidth] (\plotStartX + 2*\x * \tickXDistOff + \tickXDistOff, \plotStartY + \i * \plotHeight + \i * \plotOff) --  (\plotStartX + 2*\x * \tickXDistOff + \tickXDistOff,\plotStartY + \i * \plotHeight + \i * \plotOff - \tickLen );

        \ifthenelse{\i = 0}{
            \node[anchor=north] at (\plotStartX + 2*\x * \tickXDistOff + \tickXDistOff, \plotStartY) {\footnotesize \xlabel};
        }{}
    }

    % legend
    \ifthenelse{\i = 1}{
        \draw[draw, rounded corners=\rectEdge, line width=\tickWidth]
            (\plotStartX, \plotStartY+ \plotHeight+  \i * \plotHeight + \i * \plotOff + \legendYOff) rectangle (\plotStartX + \plotWidth, \plotStartY+ \plotHeight+  \i * \plotHeight + \i * \plotOff + \legendYOff + \legendHeight);
        \foreach \l / \legendName in {
            0/{concat.}, 1/{\acs{ar}\,(ours)}
        }{
            \node[anchor=mid west] at (\plotStartX + \legendXStart + \l * 0.5 * \plotWidth + \legendXOff, \plotStartY+ \plotHeight+  \i * \plotHeight + \i * \plotOff + \plotOff) {%
                \footnotesize \legendName
                };

            \ifthenelse{\l = 0}{
                \def\origColor{orig_green}
                \def\customColor{custom_green}
            }{
                \def\origColor{orig_purple}
                \def\customColor{custom_purple}
            }
            \node[rectangle, fill=\customColor,
                  minimum size=0.5mm, scale=0.8] at (\plotStartX + \legendXStart + \l * 0.5 * \plotWidth, \plotStartY+ \plotHeight+  \i * \plotHeight + \i * \plotOff + \plotOff){};
            % \ifthenelse{\l = 0}{
                
            % }{
            %     \node[star, star points=5, star point ratio=0.4, rotate=-35, draw=dark_gray, fill=white,
            %     minimum size=0.5mm, scale=0.5] at (\plotStartX + \legendXStart + \l * 0.5 * \plotWidth, \plotStartY+ \plotHeight+  \i * \plotHeight + \i * \plotOff + \plotOff){};
            % }
        }
    }{}
    
} 
    
\end{tikzpicture}

==> images/images/weak_pipeline/init_doa.tikz <==
\begin{tikzpicture}
% doa estimate
\newcommand\micW{1pt}
\newcommand\micRA{5mm}
\newcommand\micRB{4mm}
\newcommand\micRRA{3mm}
\newcommand\micRRB{2mm}
\newcommand\angleA{170}
\newcommand\angleB{-170}
\newcommand\arrayR{1mm}

% mic array
% \foreach \angle in {0, 120, 240}{
%     \pgfmathsetlengthmacro{\x}{\arrayR * cos(\angle)}
%     \pgfmathsetlengthmacro{\y}{\arrayR * sin(\angle)}
%     \fill[black] (\x, \y) circle (\arrowCircleWidth);
% }
% \draw[black] (0mm, 0mm) circle[radius=\arrayR];
\node[isosceles triangle, isosceles triangle apex angle=60,
    draw,
    fill=black,
    minimum size =0.5mm, rotate=0, scale=0.3, anchor=center] (T60)at (0mm, 0mm){};

% speaker
\pgfmathsetlengthmacro{\xposA}{\micRA * cos(\angleA)}
\pgfmathsetlengthmacro{\yposA}{\micRA * sin(\angleA)}
\pgfmathsetlengthmacro{\xposB}{\micRB * cos(\angleB)}
\pgfmathsetlengthmacro{\yposB}{\micRB * sin(\angleB)}
\draw [line width=0.1mm, color=black, dash pattern=on 1pt off 1pt] (0, 0) -- (\xposA, \yposA);
\draw [line width=0.1mm, color=black, dash pattern=on 1pt off 1pt] (0, 0) -- (\xposB, \yposB);
\draw [line width=0.1mm, color=black, dash pattern=on 1pt off 1pt] (0, 0) -- (0 + \micRB, 0);
\node[anchor=west] at (\micRB-0.5mm, 0mm) {\scriptsize 0°};
\draw[line width=0.2mm, tab_blue] (\micRRA, 0) arc[start angle=0, end angle=\angleA, radius=\micRRA];
\draw[line width=0.2mm, tab_orange] (\micRRB, 0) arc[start angle=0, end angle=\angleB, radius=\micRRB];
\fill[tab_blue] (\xposA, \yposA) circle (1.5pt);
\fill[tab_orange] (\xposB, \yposB) circle (1.5pt);

\end{tikzpicture}

==> images/images/weak_pipeline/ssf_dnn.tikz <==
\newcommand\plotDistV{0mm}
\newcommand\nnH{1.7mm} % 0.35
\newcommand\nnV{0.9mm} % 0.23
\newcommand\nnD{1.7mm}
\newcommand\nnW{0.75 pt}
\newcommand\nnLW{0.1 mm}
\newcommand\plotDistH{0mm}

\begin{tikzpicture}
\foreach \x in {0, ..., 3}{
    \foreach \y in {1, ..., 6}{
        \draw [line width=\nnLW, color=lightgray] (0.5 * \plotDistH + \x*\nnH, 2*\plotDistV) -- (0.5 * \plotDistH + \y*\nnH - 2*\nnH, 2*\plotDistV + \nnV);
    }
}
\foreach \x in {1, ..., 6}{
    \foreach \y in {1, ..., 6}{
        \draw [line width=\nnLW, color=lightgray] (0.5 * \plotDistH + \x*\nnH- 2*\nnH, 2*\plotDistV+ \nnV) -- (0.5 * \plotDistH + \y*\nnH - 2*\nnH, 2*\plotDistV + \nnV + \nnD);
    }
}
\foreach \x in {1, ..., 6}{
    \foreach \y in {0, ..., 3}{
        \draw [line width=\nnLW, color=lightgray] (0.5 * \plotDistH + \x*\nnH- 2*\nnH, 2*\plotDistV+ \nnV + \nnD) -- (0.5 * \plotDistH + \y*\nnH , 2*\plotDistV + 2*\nnV + \nnD);
    }
}
\foreach \x in {0, ..., 3}{
        \fill[gray] (0.5 * \plotDistH + \x*\nnH, 2*\plotDistV) circle (\nnW);
    }
\foreach \x in {1, ..., 6}{
    \fill[gray] (0.5 * \plotDistH + \x*\nnH - 2*\nnH, 2*\plotDistV + \nnV) circle (\nnW);
}
\foreach \x in {1, ..., 6}{
    \fill[gray] (0.5 * \plotDistH + \x*\nnH - 2*\nnH, 2*\plotDistV + \nnV + \nnD) circle (\nnW);
}
\foreach \x in {0, ..., 3}{
        \fill[gray] (0.5 * \plotDistH + \x*\nnH, 2*\plotDistV + 2*\nnV + \nnD) circle (\nnW);
    }
\end{tikzpicture}


==> images/images/weak_pipeline/weak_pipeline.tikz <==
\begin{tikzpicture}

% colors
\definecolor{tab_blue}{RGB}{31,119,180}
\definecolor{tab_orange}{RGB}{255,127,14}
\definecolor{tab_green}{RGB}{44,160,44}

% coordinate system
\newcommand\plotStartX{0mm}
\newcommand\plotStartY{0mm}

% spectrogram images
\newcommand\channelOffset{0.5mm}
\newcommand\pfOff{0mm}
\newcommand\specHeight{6mm}
\newcommand\specOff{1mm}
\newcommand\specWidth{8mm}
\newcommand\spkNum{1}
\ifthenelse{\spkNum=0}{\def\spkColor{tab_blue}}{\def\spkColor{tab_orange}}
\newcommand\exNum{3}
\newcommand\initDoaOff{-1.5mm}

% arrows and flowchart symbols
\newcommand\arrowWidth{0.8pt}
\newcommand\arrowScale{1.5}
\newcommand\arrowR{2mm}
\newcommand\arrowLen{5mm} % 4
\newcommand\arrowCircleWidth{1.2pt}
\newcommand\crossR{1mm}
\pgfmathsetmacro{\crossOff}{\crossR * cos(45)}
%\pgfmathsetmacro{\multiOff}{
%    \crossR - \crossR * cos(atan(\channelOffset / \crossR))
%}
\newcommand\zWidth{5mm}

% text
\newcommand\largeFont{\footnotesize}
\newcommand\smallFont{\scriptsize}

% flowchart box
\newcommand\boxHeight{5mm}
\newcommand\boxWidth{10mm}
\newcommand\boxCorner{4pt}
\newcommand\boxOff{3mm}

% arrows of flowchart
\pgfmathsetmacro{\recWidth}{
    2*\boxOff + 2*\boxWidth + 2*\arrowLen
}
\foreach \x in {1, 0, -1} {
    \pgfmathsetmacro{\absX}{abs(\x)}

    % shade of arrow
    \ifthenelse{\x > 0}{\def\theColor{gray!40}}{}
    \ifthenelse{\x < 0}{\def\theColor{black}}{}
    \ifthenelse{\x = 0}{\def\theColor{gray!70}}{}
    
    % y -> mask-multiplication
    \ifthenelse{\x < 0}{
    \draw[line width=\arrowWidth, color=\theColor, ->, >=to] (\plotStartX + \x * \channelOffset, \plotStartY+ \x * \channelOffset) -- (\plotStartX + \x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight + \crossR+ \x * \channelOffset);
    \fill[\theColor] (\plotStartX + \x * \channelOffset, \plotStartY - \arrowLen+ \x * \channelOffset) circle (\arrowCircleWidth);
    \draw[line width=\arrowWidth, color=\theColor, ->, >=to] (\plotStartX + \x * \channelOffset, \plotStartY - \arrowLen+ \x * \channelOffset) -- (\plotStartX + \x * \channelOffset - \boxOff - 0.5 * \boxWidth, \plotStartY - \arrowLen+ \x * \channelOffset) -- (\plotStartX + \x * \channelOffset - \boxOff - 0.5 * \boxWidth, \plotStartY - 3*\arrowLen);
    }{
    \draw[line width=\arrowWidth, color=\theColor, ->, >=to] (\plotStartX + \x * \channelOffset, \plotStartY+ \x * \channelOffset) -- (\plotStartX + \x * \channelOffset, \plotStartY - \arrowLen+ \x * \channelOffset) -- (\plotStartX + \x * \channelOffset - \boxOff - 0.5 * \boxWidth, \plotStartY - \arrowLen+ \x * \channelOffset) -- (\plotStartX + \x * \channelOffset - \boxOff - 0.5 * \boxWidth, \plotStartY - 3*\arrowLen);
    }
    
 % Y -> PF
 \fill[\theColor] (\plotStartX + \x * \channelOffset - \boxOff - 0.5 * \boxWidth, \plotStartY - \arrowLen+ \x * \channelOffset) circle (\arrowCircleWidth);
    \draw[line width=\arrowWidth, color=\theColor, ->, >=to] (\plotStartX + \x * \channelOffset - \boxOff - 0.5 * \boxWidth, \plotStartY - \arrowLen+ \x * \channelOffset) -- (\plotStartX + \x * \channelOffset - 2*\boxOff - 1.5 * \boxWidth, \plotStartY - \arrowLen+ \x * \channelOffset) -- (\plotStartX + \x * \channelOffset - 2*\boxOff - 1.5 * \boxWidth, \plotStartY - 2*\arrowLen);

    % SSF -> mask multiplication
    \ifthenelse{\x < 0}{
   \draw[line width=\arrowWidth, color=\theColor, ->, >=to] (\plotStartX  - \boxOff - 0.5 * \boxWidth, \plotStartY - 3*\arrowLen - \boxHeight) -- (\plotStartX - \boxOff - 0.5 * \boxWidth, \plotStartY -4*\arrowLen - \boxHeight + \x * \channelOffset) -- (\plotStartX + \x * \channelOffset - \crossR, \plotStartY - 4*\arrowLen - \boxHeight + \x * \channelOffset);
    }{
    } 

    % mask multiplication -> s
    \ifthenelse{\x < 0}{
        \draw[line width=\arrowWidth, color=\theColor, ->, >=to] (\plotStartX + \x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight - \crossR + \x * \channelOffset) -- (\plotStartX + \x * \channelOffset, \plotStartY - 5*\arrowLen - \boxHeight+ \x * \channelOffset);
    }{
    }

    % multiplication symbol
    \ifthenelse{\x < 0}{
    \fill[color=white] (\plotStartX+ \x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight+ \x * \channelOffset) circle (\crossR);
    \draw[color=\theColor] (\plotStartX+ \x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight+ \x * \channelOffset) circle (\crossR);
    \draw[color=\theColor] (\plotStartX + \crossOff + \x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight+ \crossOff+ \x * \channelOffset) -- (\plotStartX - \crossOff+ \x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight- \crossOff+ \x * \channelOffset);
    \draw[color=\theColor] (\plotStartX - \crossOff+ \x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight+\crossOff+ \x * \channelOffset) -- (\plotStartX  +\crossOff+ \x * \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight -\crossOff+ \x * \channelOffset);
    }{
    }
}


% PF
\pgfmathsetlengthmacro{\w}{\boxWidth-\arrowWidth}
\pgfmathsetlengthmacro{\h}{\boxHeight-\arrowWidth}
\node[anchor=center] at (\plotStartX - 2*\boxOff - 1.5*\boxWidth, \plotStartY - 2*\arrowLen - 0.5*\boxHeight) {
    \pgfimage[width=\w, height=\h]{images/self_pipeline/particles_\exNum_\spkNum.png} 
};
\draw[line width=\arrowWidth] (\plotStartX - 2*\boxOff - 2*\boxWidth, \plotStartY - \boxHeight - 2*\arrowLen) rectangle (\plotStartX - 2*\boxOff - \boxWidth, \plotStartY - 2*\arrowLen);
\node[anchor=center] at (\plotStartX  - 2*\boxOff - 1.5*\boxWidth, \plotStartY - 2*\arrowLen - 0.5*\boxHeight) {
    \largeFont PF
};

\node[anchor=center] at (\plotStartX - 2*\boxOff - 2*\boxWidth, \plotStartY - 2*\arrowLen - 1*\boxHeight - \specOff - 0.5 * \specHeight) {
    \pgfimage[width=\specWidth, height=\specHeight]{images/weak_pipeline/pf_doa_\exNum_\spkNum_weak.pdf} 
};
\draw[\spkColor, thick] 
    (\plotStartX - 2*\boxOff - 2*\boxWidth - 0.5*\specWidth, \plotStartY - 2*\arrowLen - 1*\boxHeight - \specOff - \specHeight)
    rectangle 
    (\plotStartX - 2*\boxOff - 2*\boxWidth + 0.5*\specWidth, \plotStartY - 2*\arrowLen - 1*\boxHeight - \specOff );
\node[anchor=center] at (\plotStartX - 2*\boxOff - 1.5*\boxWidth + \specOff, \plotStartY - 2*\arrowLen - 1*\boxHeight - 0.5*\specHeight - 2*\specOff) {
    \smallFont $\widehat{\theta}_{t}$ 
};

% SSF
\newcommand\ssfOff{8.3mm}
\draw[line width=\arrowWidth] (\plotStartX - \boxOff, \plotStartY - 3*\arrowLen) rectangle (\plotStartX - \boxOff - \boxWidth, \plotStartY - 3*\arrowLen - \boxHeight);
\node[anchor=center] at (\plotStartX - \boxOff - \ssfOff, \plotStartY - 3*\arrowLen - 0.5 * \boxHeight) {
    \input{images/weak_pipeline/ssf_dnn.tikz}
};
\node[anchor=center] at (\plotStartX - \boxOff - 0.5 * \boxWidth, \plotStartY - 3*\arrowLen - 0.5 * \boxHeight) {
    \largeFont SSF
};

% mask
\foreach \x in {1, 0, -1}{
	\ifthenelse{\x < 0}{
    \node[anchor=center] at (\plotStartX + \x * \channelOffset - \boxOff - 0.5 * \boxWidth - \specOff - 0.5 * \specWidth + \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight + \x * \channelOffset) {
    \pgfimage[width=\specWidth, height=\specHeight]{images/self_pipeline/movingdemo_mask_\exNum_\spkNum.pdf}
    };
    \draw[\spkColor, thick] 
    (\plotStartX + \x * \channelOffset - \boxOff - 0.5 * \boxWidth - \specOff +  \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight + \x * \channelOffset - 0.5*\specHeight) 
    rectangle 
    (\plotStartX + \x * \channelOffset - \boxOff - 0.5 * \boxWidth - \specOff - \specWidth + \channelOffset, \plotStartY - 4*\arrowLen - \boxHeight + \x * \channelOffset + 0.5*\specHeight);
    }{}
}

\node[anchor=south west] at (\plotStartX - \boxOff - 0.5 * \boxWidth, \plotStartY - 4*\arrowLen - \boxHeight - \channelOffset) {
    \smallFont $\mathcal{M}_{t}$
};

% noisy input
\foreach \x in {1, 0, -1}{
    \node[anchor=center] at (\plotStartX + \x * \channelOffset, \plotStartY+ \x * \channelOffset + 0.5*\specHeight + \specOff) {
    \pgfimage[width=\specWidth, height=\specHeight]{images/self_pipeline/movingdemo_noisy_\exNum.pdf} 
};
}
\node[anchor=north west] at (\plotStartX, \plotStartY) {
    \smallFont $\mathbf{Y}_{t}$
};

% estimate
\node[anchor=center] at (\plotStartX- \channelOffset, \plotStartY - 5*\arrowLen - \boxHeight- 0.5 * \specHeight - \specOff - \channelOffset) {
\pgfimage[width=\specWidth, height=\specHeight]{images/self_pipeline/movingdemo_estimate_\exNum_\spkNum.pdf} 
};
\node[anchor=south west] at (\plotStartX- \channelOffset, \plotStartY - 5*\arrowLen - \boxHeight - \channelOffset) {
    \smallFont $\widehat{S}_{t}$
};
\draw[\spkColor, thick] 
    (\plotStartX- \channelOffset - 0.5*\specWidth, \plotStartY - 5*\arrowLen - \boxHeight - \specOff - \channelOffset) 
    rectangle 
    (\plotStartX- \channelOffset + 0.5 * \specWidth, \plotStartY - 5*\arrowLen - \boxHeight- 1 * \specHeight - \specOff - \channelOffset);

% doa switch
% arrow from PF to SSF
\draw[line width=\arrowWidth, ->, >=to] (\plotStartX - 2*\boxOff - 1.5*\boxWidth, \plotStartY - 2*\arrowLen - \boxHeight) -- (\plotStartX - 2*\boxOff - 1.5*\boxWidth, \plotStartY - 3*\arrowLen - 0.5*\boxHeight)--(\plotStartX - \boxOff - \boxWidth, \plotStartY - 3*\arrowLen - 0.5*\boxHeight);
% initialization of pf
\node[anchor=north east] at (\plotStartX - 3*\boxOff - 2*\boxWidth, \plotStartY) {
    \smallFont $\theta_0$ 
};
\draw[line width=\arrowWidth, ->, >=to] (\plotStartX - 3*\boxOff - 2*\boxWidth, \plotStartY) -- (\plotStartX -3* \boxOff - 2*\boxWidth, \plotStartY - 2*\arrowLen -0.5*\boxHeight) -- (\plotStartX - 2*\boxOff -2*\boxWidth, \plotStartY - 2*\arrowLen - 0.5*\boxHeight);
% intial doa cue
\node[anchor=south, xshift=\initDoaOff] at (\plotStartX - 2*\boxOff - 2*\boxWidth, \plotStartY) {
    \input{images/weak_pipeline/init_doa.tikz}
};

\end{tikzpicture}

==> images/self_pipeline/init_doa.tikz <==
\begin{tikzpicture}
% doa estimate
\newcommand\micW{1pt}
\newcommand\micRA{5mm}
\newcommand\micRB{4mm}
\newcommand\micRRA{3mm}
\newcommand\micRRB{2mm}
\newcommand\angleA{170}
\newcommand\angleB{-170}
\newcommand\arrayR{1mm}

% mic array
\foreach \angle in {0, 120, 240}{
    \pgfmathsetlengthmacro{\x}{\arrayR * cos(\angle)}
    \pgfmathsetlengthmacro{\y}{\arrayR * sin(\angle)}
    \fill[black] (\x, \y) circle (\arrowCircleWidth);
}
\draw[black] (0mm, 0mm) circle[radius=\arrayR];

% speaker
\pgfmathsetlengthmacro{\xposA}{\micRA * cos(\angleA)}
\pgfmathsetlengthmacro{\yposA}{\micRA * sin(\angleA)}
\pgfmathsetlengthmacro{\xposB}{\micRB * cos(\angleB)}
\pgfmathsetlengthmacro{\yposB}{\micRB * sin(\angleB)}
\draw [line width=0.1mm, color=black, dash pattern=on 1pt off 1pt] (0, 0) -- (\xposA, \yposA);
\draw [line width=0.1mm, color=black, dash pattern=on 1pt off 1pt] (0, 0) -- (\xposB, \yposB);
\draw [line width=0.1mm, color=black, dash pattern=on 1pt off 1pt] (0, 0) -- (0 + \micRB, 0);
\node[anchor=west] at (\micRB, 0mm) {\tiny 0°};
\draw[line width=0.2mm, tab_blue] (\micRRA, 0) arc[start angle=0, end angle=\angleA, radius=\micRRA];
\draw[line width=0.2mm, tab_orange] (\micRRB, 0) arc[start angle=0, end angle=\angleB, radius=\micRRB];
\draw (\xposA, \yposA) node[cross=2.5pt, color=tab_blue, line width=1pt, anchor=center]{};
\draw (\xposB, \yposB) node[cross=2.5pt, color=tab_orange, line width=1pt, anchor=center]{};

\end{tikzpicture}

==> images/self_pipeline/ssf_dnn.tikz <==
\newcommand\plotDistV{0mm}
\newcommand\nnH{1.7mm} % 0.35
\newcommand\nnV{1mm} % 0.23
\newcommand\nnD{1.5mm}
\newcommand\nnW{0.75 pt}
\newcommand\nnLW{0.1 mm}
\newcommand\plotDistH{0mm}

\begin{tikzpicture}
\foreach \x in {0, ..., 3}{
    \foreach \y in {1, ..., 6}{
        \draw [line width=\nnLW, color=gray] (0.5 * \plotDistH + \x*\nnH, 2*\plotDistV) -- (0.5 * \plotDistH + \y*\nnH - 2*\nnH, 2*\plotDistV + \nnV);
    }
}
\foreach \x in {1, ..., 6}{
    \foreach \y in {1, ..., 6}{
        \draw [line width=\nnLW, color=lightgray] (0.5 * \plotDistH + \x*\nnH- 2*\nnH, 2*\plotDistV+ \nnV) -- (0.5 * \plotDistH + \y*\nnH - 2*\nnH, 2*\plotDistV + \nnV + \nnD);
    }
}
\foreach \x in {1, ..., 6}{
    \foreach \y in {0, ..., 3}{
        \draw [line width=\nnLW, color=gray] (0.5 * \plotDistH + \x*\nnH- 2*\nnH, 2*\plotDistV+ \nnV + \nnD) -- (0.5 * \plotDistH + \y*\nnH , 2*\plotDistV + 2*\nnV + \nnD);
    }
}
\foreach \x in {0, ..., 3}{
        \fill[black] (0.5 * \plotDistH + \x*\nnH, 2*\plotDistV) circle (\nnW);
    }
\foreach \x in {1, ..., 6}{
    \fill[black] (0.5 * \plotDistH + \x*\nnH - 2*\nnH, 2*\plotDistV + \nnV) circle (\nnW);
}
\foreach \x in {1, ..., 6}{
    \fill[black] (0.5 * \plotDistH + \x*\nnH - 2*\nnH, 2*\plotDistV + \nnV + \nnD) circle (\nnW);
}
\foreach \x in {0, ..., 3}{
        \fill[black] (0.5 * \plotDistH + \x*\nnH, 2*\plotDistV + 2*\nnV + \nnD) circle (\nnW);
    }
\end{tikzpicture}


==> images/weak_pipeline/init_doa.tikz <==
\begin{tikzpicture}
% doa estimate
\newcommand\micW{1pt}
\newcommand\micRA{5mm}
\newcommand\micRB{4mm}
\newcommand\micRRA{3mm}
\newcommand\micRRB{2mm}
\newcommand\angleA{170}
\newcommand\angleB{-170}
\newcommand\arrayR{1mm}

% mic array
% \foreach \angle in {0, 120, 240}{
%     \pgfmathsetlengthmacro{\x}{\arrayR * cos(\angle)}
%     \pgfmathsetlengthmacro{\y}{\arrayR * sin(\angle)}
%     \fill[black] (\x, \y) circle (\arrowCircleWidth);
% }
% \draw[black] (0mm, 0mm) circle[radius=\arrayR];
\node[isosceles triangle, isosceles triangle apex angle=60,
    draw,
    fill=black,
    minimum size =0.5mm, rotate=0, scale=0.3, anchor=center] (T60)at (0mm, 0mm){};

% speaker
\pgfmathsetlengthmacro{\xposA}{\micRA * cos(\angleA)}
\pgfmathsetlengthmacro{\yposA}{\micRA * sin(\angleA)}
\pgfmathsetlengthmacro{\xposB}{\micRB * cos(\angleB)}
\pgfmathsetlengthmacro{\yposB}{\micRB * sin(\angleB)}
\draw [line width=0.1mm, color=black, dash pattern=on 1pt off 1pt] (0, 0) -- (\xposA, \yposA);
\draw [line width=0.1mm, color=black, dash pattern=on 1pt off 1pt] (0, 0) -- (\xposB, \yposB);
\draw [line width=0.1mm, color=black, dash pattern=on 1pt off 1pt] (0, 0) -- (0 + \micRB, 0);
\node[anchor=west] at (\micRB-0.5mm, 0mm) {\scriptsize 0°};
\draw[line width=0.2mm, tab_blue] (\micRRA, 0) arc[start angle=0, end angle=\angleA, radius=\micRRA];
\draw[line width=0.2mm, tab_orange] (\micRRB, 0) arc[start angle=0, end angle=\angleB, radius=\micRRB];
\fill[tab_blue] (\xposA, \yposA) circle (1.5pt);
\fill[tab_orange] (\xposB, \yposB) circle (1.5pt);

\end{tikzpicture}

==> images/weak_pipeline/ssf_dnn.tikz <==
\newcommand\plotDistV{0mm}
\newcommand\nnH{1.7mm} % 0.35
\newcommand\nnV{0.9mm} % 0.23
\newcommand\nnD{1.7mm}
\newcommand\nnW{0.75 pt}
\newcommand\nnLW{0.1 mm}
\newcommand\plotDistH{0mm}

\begin{tikzpicture}
\foreach \x in {0, ..., 3}{
    \foreach \y in {1, ..., 6}{
        \draw [line width=\nnLW, color=lightgray] (0.5 * \plotDistH + \x*\nnH, 2*\plotDistV) -- (0.5 * \plotDistH + \y*\nnH - 2*\nnH, 2*\plotDistV + \nnV);
    }
}
\foreach \x in {1, ..., 6}{
    \foreach \y in {1, ..., 6}{
        \draw [line width=\nnLW, color=lightgray] (0.5 * \plotDistH + \x*\nnH- 2*\nnH, 2*\plotDistV+ \nnV) -- (0.5 * \plotDistH + \y*\nnH - 2*\nnH, 2*\plotDistV + \nnV + \nnD);
    }
}
\foreach \x in {1, ..., 6}{
    \foreach \y in {0, ..., 3}{
        \draw [line width=\nnLW, color=lightgray] (0.5 * \plotDistH + \x*\nnH- 2*\nnH, 2*\plotDistV+ \nnV + \nnD) -- (0.5 * \plotDistH + \y*\nnH , 2*\plotDistV + 2*\nnV + \nnD);
    }
}
\foreach \x in {0, ..., 3}{
        \fill[gray] (0.5 * \plotDistH + \x*\nnH, 2*\plotDistV) circle (\nnW);
    }
\foreach \x in {1, ..., 6}{
    \fill[gray] (0.5 * \plotDistH + \x*\nnH - 2*\nnH, 2*\plotDistV + \nnV) circle (\nnW);
}
\foreach \x in {1, ..., 6}{
    \fill[gray] (0.5 * \plotDistH + \x*\nnH - 2*\nnH, 2*\plotDistV + \nnV + \nnD) circle (\nnW);
}
\foreach \x in {0, ..., 3}{
        \fill[gray] (0.5 * \plotDistH + \x*\nnH, 2*\plotDistV + 2*\nnV + \nnD) circle (\nnW);
    }
\end{tikzpicture}

